The Heisenberg Plane

The geometry of the Heisenberg group acting on the plane arises naturally in geometric topology as a degeneration of the familiar spaces $\mathbb{S}^2,\mathbb{H}^2$ and $\mathbb{E}^2$ via conjugacy limit as defined by Cooper, Danciger, and Wienhard. This paper considers the deformation and regeneration of Heisenberg structures on orbifolds, adding a carefully worked low-dimensional example to the existing literature on geometric transitions. In particular, the closed orbifolds admitting Heisenberg structures are classified, and their deformation spaces are computed. Considering the regeneration problem, which Heisenberg tori arise as rescaled limits of collapsing paths of constant curvature cone tori is completely determined in the case of a single cone point

==> A_note_on_Graphics.txt <==
For the resubmission of this article, I attempted to use the formatting provided on the Algebraic & Geometric Topology website.
Doing so, I noticed some issues with tikzcd diagrams incorrectly compiling; at least on my system the arrows are offset by over a centimeter from their expected locations.

Thus, where necessary, I have included the tikzcd code commented-out in the paper and included a picture of the correct commutative diagram (there are only 3 such).
